Multiple-Access Channel Coding with Non-Signaling Correlations

We address the problem of coding for classical multiple-access channels (MACs) with the assistance of non-signaling correlations between parties. It is well-known that non-signaling assistance does not change the capacity of classical point-to-point channels. However, it was recently observed that one can construct MACs from two-player non-local games while relating the winning probability of the game to the capacity of the MAC. By considering games for which entanglement increases the winning probability, this shows that for some specific kinds of channels, entanglement between the senders can increase the capacity. We make several contributions towards understanding the capacity region for MACs with the assistance of non-signaling correlations. We develop a linear program computing the optimal success probability for coding over $n$ copies of a MAC $W$ with size growing polynomially in $n$. Solving this linear program allows us to achieve inner bounds for MACs. Applying this method to the binary adder channel, we show that using non-signaling assistance, the sum-rate $1.5425$ can be reached even with zero error, which beats the maximum sum-rate capacity of $1.5$ in the unassisted case. For noisy channels, where the zero-error non-signaling assisted capacity region is trivial, we can use concatenated codes to obtain achievable points in the capacity region. Applied to a noisy version of the binary adder channel, we show that non-signaling assistance still improves the sum-rate capacity. Complementing these achievability results, we give an outer bound on the non-signaling assisted capacity region that has the same expression as the unassisted region except that the channel inputs are not required to be independent. Finally, we show that the capacity region with non-signaling assistance shared only between each sender and the receiver independently is the same as without assistance.

==> Data_BAC/ZEBorder2.csv <==
R1,R2
0.0,1.0
0.5,0.7924812503605781
0.7924812503605781,0.5
1.0,0.0


==> Data_BAC/ZEBorder3.csv <==
R1,R2
0.0,1.0
0.3333333333333333,0.9357849740192014
0.5283208335737187,0.861654166907052
0.6666666666666666,0.7739760316291208
0.7739760316291208,0.6666666666666666
0.861654166907052,0.5283208335737187
0.9357849740192014,0.3333333333333333
1.0,0.0


==> Data_BAC/ZEBorder7.csv <==
R1,R2
0.0,1.0
0.14285714285714285,0.998383526681738
0.2264232143887366,0.9951120406660126
0.2857142857142857,0.9917877864770342
0.33170401355533746,0.983234721337406
0.36928035724587943,0.9779271501349108
0.4010507031510863,0.974311280345027
0.42857142857142855,0.9668834749681323
0.4528464287774732,0.957205674020156
0.47456115641248037,0.9491223128249607
0.4942045169481854,0.9428446917410183
0.5121375001030224,0.9363698359539482
0.5286342454487275,0.9296849485998138
0.5439078460082291,0.9227759455196141
0.5581272279440741,0.9156272765911003
0.5714285714285714,0.9082217149454407
0.5839232630357628,0.9005401068824433
0.5957035716346161,0.8952552200992717
0.6068467876347979,0.8870647665184216
0.6174182992696232,0.8814178573489018
0.627473917539823,0.8756118595635668
0.6370616598053281,0.8696375487500486
0.6462231365795733,0.8634848741940647
0.6549946429601653,0.8571428571428571
0.6634080271106749,0.8505994729124108
0.6714913883058704,0.8472481910804124
0.6792696431662099,0.8403775784802631
0.686764988865372,0.8368544278753675
0.6939972850182247,0.829622131722515
0.700984370801217,0.8259085305035229
0.707742330055268,0.8221267860233528
0.7142857142857143,0.8143485311630132
0.7206277313369219,0.8103464774244994
0.7267804058929057,0.8062651699678177
0.7327547167064238,0.8021014063021726
0.7385607144917589,0.7978517858173081
0.7442076236612786,0.7935126930968054
0.7497039304919407,0.7890802794367161
0.7550574598374641,0.7845504423328107
0.7602754421267661,0.779918802662471
0.7653645720882977,0.7751806792431568
0.7703310603969659,0.7703310603969659
0.7751806792431568,0.7653645720882977
0.779918802662471,0.7602754421267661
0.7845504423328107,0.7550574598374641
0.7890802794367161,0.7497039304919407
0.7935126930968054,0.7442076236612786
0.7978517858173081,0.7385607144917589
0.8021014063021726,0.7327547167064238
0.8062651699678177,0.7267804058929057
0.8103464774244994,0.7206277313369219
0.8143485311630132,0.7142857142857143
0.8221267860233528,0.707742330055268
0.8259085305035229,0.700984370801217
0.829622131722515,0.6939972850182247
0.8368544278753675,0.686764988865372
0.8403775784802631,0.6792696431662099
0.8472481910804124,0.6714913883058704
0.8505994729124108,0.6634080271106749
0.8571428571428571,0.6549946429601653
0.8634848741940647,0.6462231365795733
0.8696375487500486,0.6370616598053281
0.8756118595635668,0.627473917539823
0.8814178573489018,0.6174182992696232
0.8870647665184216,0.6068467876347979
0.8952552200992717,0.5957035716346161
0.9005401068824433,0.5839232630357628
0.9082217149454407,0.5714285714285714
0.9156272765911003,0.5581272279440741
0.9227759455196141,0.5439078460082291
0.9296849485998138,0.5286342454487275
0.9363698359539482,0.5121375001030224
0.9428446917410183,0.4942045169481854
0.9491223128249607,0.47456115641248037
0.957205674020156,0.4528464287774732
0.9668834749681323,0.42857142857142855
0.974311280345027,0.4010507031510863
0.9779271501349108,0.36928035724587943
0.983234721337406,0.33170401355533746
0.9917877864770342,0.2857142857142857
0.9951120406660126,0.2264232143887366
0.998383526681738,0.14285714285714285
1.0,0.0


==> Data_BAC_relaxed/ZEBorderINEQ7.csv <==
R1,R2
0.0,1.0
0.14285714285714285,0.998383526681738
0.2264232143887366,0.9951120406660126
0.2857142857142857,0.9917877864770342
0.33170401355533746,0.983234721337406
0.36928035724587943,0.9779271501349108
0.4010507031510863,0.974311280345027
0.42857142857142855,0.9706308380500152
0.4528464287774732,0.9611314935090284
0.47456115641248037,0.9511730689645422
0.4942045169481854,0.9449585491593157
0.5121375001030224,0.9385508011901355
0.5286342454487275,0.9341655444440046
0.5439078460082291,0.9296849485998138
0.5581272279440741,0.9251047758523425
0.5714285714285714,0.9204204994069612
0.5839232630357628,0.9131882032541085
0.5957035716346161,0.9056928575549464
0.6068467876347979,0.897914602694607
0.6174182992696232,0.8898312414994115
0.627473917539823,0.8842606512685739
0.6370616598053281,0.8785353027863831
0.6462231365795733,0.87264635096831
0.6549946429601653,0.8696375487500486
0.6634080271106749,0.8634848741940647
0.6714913883058704,0.8603382590040649
0.6792696431662099,0.8538971319285595
0.686764988865372,0.8505994729124108
0.6939972850182247,0.8472481910804124
0.700984370801217,0.8438415136583598
0.707742330055268,0.8403775784802631
0.7142857142857143,0.8368544278753675
0.7206277313369219,0.829622131722515
0.7267804058929057,0.8259085305035229
0.7327547167064238,0.8221267860233528
0.7385607144917589,0.8143485311630132
0.7442076236612786,0.8103464774244994
0.7497039304919407,0.8062651699678177
0.7550574598374641,0.8021014063021726
0.7602754421267661,0.7978517858173081
0.7653645720882977,0.7935126930968054
0.7703310603969659,0.7890802794367161
0.7751806792431568,0.7845504423328107
0.779918802662471,0.779918802662471
0.7845504423328107,0.7751806792431568
0.7890802794367161,0.7703310603969659
0.7935126930968054,0.7653645720882977
0.7978517858173081,0.7602754421267661
0.8021014063021726,0.7550574598374641
0.8062651699678177,0.7497039304919407
0.8103464774244994,0.7442076236612786
0.8143485311630132,0.7385607144917589
0.8221267860233528,0.7327547167064238
0.8259085305035229,0.7267804058929057
0.829622131722515,0.7206277313369219
0.8368544278753675,0.7142857142857143
0.8403775784802631,0.707742330055268
0.8438415136583598,0.700984370801217
0.8472481910804124,0.6939972850182247
0.8505994729124108,0.686764988865372
0.8538971319285595,0.6792696431662099
0.8603382590040649,0.6714913883058704
0.8634848741940647,0.6634080271106749
0.8696375487500486,0.6549946429601653
0.87264635096831,0.6462231365795733
0.8785353027863831,0.6370616598053281
0.8842606512685739,0.627473917539823
0.8898312414994115,0.6174182992696232
0.897914602694607,0.6068467876347979
0.9056928575549464,0.5957035716346161
0.9131882032541085,0.5839232630357628
0.9204204994069612,0.5714285714285714
0.9251047758523425,0.5581272279440741
0.9296849485998138,0.5439078460082291
0.9341655444440046,0.5286342454487275
0.9385508011901355,0.5121375001030224
0.9449585491593157,0.4942045169481854
0.9511730689645422,0.47456115641248037
0.9611314935090284,0.4528464287774732
0.9706308380500152,0.42857142857142855
0.974311280345027,0.4010507031510863
0.9779271501349108,0.36928035724587943
0.983234721337406,0.33170401355533746
0.9917877864770342,0.2857142857142857
0.9951120406660126,0.2264232143887366
0.998383526681738,0.14285714285714285
1.0,0.0


==> Data_Capacity_BACwithSmallBitFlipNoise/Capacity3.csv <==
R1,R2
0,1
0.3297217942729319,0.9185086301686292
0.3315471615789552,0.9166832628626059
0.5199768329947946,0.8464877415571549
0.5239393795612871,0.8425251949906624
0.6538775290780029,0.7621051524471607
0.6582945143302452,0.7576881671949185
0.7587075121487072,0.6573390645561195
0.7627660513784268,0.6532805253263999
0.8428463923722258,0.5235310736207375
0.846962351867803,0.5194151141251603
0.916766566628356,0.3314857977636532
0.9184552537407183,0.3297971106512907
1,0


==> Data_Capacity_BACwithSmallBitFlipNoise/Capacity5.csv <==
R1,R2
0,1
0.1987887566505188,0.9705746993406488
0.19933183580148234,0.9700316201896853
0.19936601171543453,0.9517415903530166
0.19964665974905546,0.9514609423193956
0.31420419862411497,0.951148905164614
0.31554670724442,0.9498063965443088
0.3947018033880826,0.9414608379582332
0.39746814885363707,0.9386944924926788
0.3975918269614061,0.9285515851821756
0.4572115001965735,0.9207275664703694
0.4605964188635247,0.917342647803418
0.4605969548590316,0.906453730049477
0.5096066928319406,0.8976404676823403
0.5127822512482101,0.8944649092660708
0.5333524947726623,0.8762034171018879
0.5508497348033422,0.8746199636073223
0.5555517480463538,0.8699179503643107
0.5842709859659859,0.8583863030516042
0.5910248588393359,0.8516324301782543
0.5930563460968079,0.8435804134110749
0.6210065716024316,0.8338380135913119
0.6264655403789164,0.828379044814827
0.6487615550792252,0.8200145876504548
0.655791502264109,0.812984640465571
0.6753991162284472,0.8041323032045284
0.6823813482462193,0.7971500711867563
0.6997681650925072,0.7872825412484673
0.7063689416110431,0.7806817647299312
0.7216263434566444,0.7694861945941388
0.7292341769793582,0.761878361071425
0.7431623065292908,0.7495979677078379
0.7500435468261888,0.7427167274109401
0.7621028737961292,0.7292364728818436
0.7689203975307264,0.7224189491472464
0.7804031374648516,0.7064694647501671
0.7876062585568949,0.6992663436581238
0.7976000963278815,0.6821650421853256
0.803812526986634,0.6759526115265732
0.8131218145136279,0.6560650055729249
0.8189367368263923,0.6502500832601604
0.8286158797467786,0.6264186481460714
0.8335522552946291,0.6214822725982211
0.8432761340533074,0.5931189505004258
0.8534818261624975,0.5891932377054578
0.8600893824172123,0.582585681450743
0.8703241846692317,0.555393413223532
0.8744772872657945,0.5512403106269691
0.8943702103341076,0.512674584862064
0.8979964233981331,0.5090483717980384
0.9062990052412506,0.46101708340033704
0.9178067530458204,0.4609446873808631
0.91979606572707,0.4589553746996136
0.9389092519885396,0.3975908419659729
0.940932149669618,0.3955679442848945
0.9498689011388598,0.3156437256144037
0.9509057325381384,0.314606894215125
0.960831739018352,0.19958364573338724
0.9700509574990036,0.19940883848405253
0.9704335745515786,0.19902622143147752
1,0

